A multi-wavelength view of the open cluster NGC 2527: Discovery of active stars

Star clusters are ideal platforms for categorising X-ray emitting stars and to study X-ray emission as a function of stellar age and activity. We present a comprehensive study of an open star cluster, NGC2527, by combining data from XMM-UVOT-Gaia. Cluster membership of stars and their photometry are taken from Gaia and cross-matched with XMM and UVOT detections. We estimate the age of NGC2527 as ~630 Myr, reddening as E(B-V)=0.13 mag, and a distance of 642+/-30 pc using PARSEC isochrones. We detect 5 sub-subgiants and 5 bandgap stars, which defy single star evolution. We estimate the temperature, mass, radius, and luminosity of 53 single stars and 10 potential binary stars using a python code which fits single and composite Kurucz spectra to broad-band Spectral Energy Distribution. Among the 12 X-ray emitting members, we find 5 are potential RS CVn type binaries, 2 are potential FK Comae type of RGB stars, and 5 are main sequence (MS) stars with high coronal activity. Members with strong UV emission comprise of 1 RGB star, and several MS stars with UV excess suggestive of chromospheric activity. Based on comparison with other clusters, we tentatively suggest that X-ray luminosity of both RS CVn and contact binaries increases with age suggesting more active binaries are present in older clusters as compared to younger clusters. This study suggests the possible presence of W UMa and FK Comae type stars in younger (age~630 Myr) clusters.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
